HDMapGen: A Hierarchical Graph Generative Model of High Definition Maps

High Definition (HD) maps are maps with precise definitions of road lanes with rich semantics of the traffic rules. They are critical for several key stages in an autonomous driving system, including motion forecasting and planning. However, there are only a small amount of real-world road topologies and geometries, which significantly limits our ability to test out the self-driving stack to generalize onto new unseen scenarios. To address this issue, we introduce a new challenging task to generate HD maps. In this work, we explore several autoregressive models using different data representations, including sequence, plain graph, and hierarchical graph. We propose HDMapGen, a hierarchical graph generation model capable of producing high-quality and diverse HD maps through a coarse-to-fine approach. Experiments on the Argoverse dataset and an in-house dataset show that HDMapGen significantly outperforms baseline methods. Additionally, we demonstrate that HDMapGen achieves high scalability and efficiency.

==> project_proposal.txt <==
Learning-based Roadgraph Generation

Summary

Simulation is an important topic for autonomous driving. However, most simulations are conducted on existing maps collected from the real world. In this project, we aim to create a machine learning model that could generate new scenes (street layouts) for autonomous agents to drive in. The model output is expected to be 2D/3D roadgraph elements, where the geometries can be points and polylines, and the semantic features can be lanes, stop signs, traffic lights, etc. 

Roadgraph is a unique type of data, with two distinctive characteristics:

Roadgraph elements are related by a semantic graph, eg. a traffic light controls a couple lanes.
Roadgraph elements have spatial regularities, eg. Some lanes are connected, parallel or crossed.
These characteristics make it different from image generation (grid), text generation (sequence), or molecule generation (graph).


Method
Inspired by VectorNet, which encodes roadgraphs in 2 hierarchical levels, we can generate roadgraphs hierarchically:
Generate semantic graph with road elements as nodes and their relationship as edges;
Generate geometric shapes (point, line, polyline) for each  road element.

Initial plan:
Build an auto-encoder model to reconstruct roadgraphs;
Turn the model into a VAE; 
Application: Unconditioned roadgraph generation.
Application: Constrained roadgraph generation, generate new scenes with constrained elements, or perturb a certain road element.

Challenges
If using an autoregressive model to generate the graph, how to define the order of generation?

Datasets
Waymo Datasets:
Waymo Open Dataset Internal Release
OpenDataset BP Colab

Public Datasets:
Open Street Map data RoadNet Dataset NTG (ICCV)
Toulouse Road Network dataset (Image-Conditioned Graph Generation, NIPS workshop 2019)
SpaceNet Dataset road detection NTG (ICCV)
Milestones


Related Works

Algorithm
Classical algorithm: procedural modeling

Graph Neural Network
A Comprehensive Survey on Graph Neural Networks, survey of GNN
Semi-supervised classification with graph convolutional networks. Feature extraction, ConvGNN, ICLR 2017

Graph Embedding
Neural Relational Inference for Interacting Systems, ICML 2018, treat interactions as latent variables

Variational Autoencoder

Neural Discrete Representation Learning, Discrete latent code, NIPS 2017 
Neural Relational Inference for Interacting Systems, ICML 2018, discrete latent code,  treat interactions as latent variables

Graph Generation
Variational Graph Auto-Encoders: graph generation, VAE, 2016
GraphRNN: Generating Realistic Graphs with Deep Auto-regressive Models: graph generation, autoregression, ICML 2018
GraphGAN: Graph Representation Learning with Generative Adversarial Nets: graph generation, gan, AAAI 2018
Efficient Graph Generation with Graph Recurrent Attention Networks: graph generation, attention networks, NIPS 2019

Transformer
Attention is all you need, Transformer, NIPS 2017

Applicable Models
Pointer Networks, pointer network, NIPS 2015, applied in PolyGen
Point Net, point net, CVPR 2017, similar concept applied in VectorNet 
Point Pillar, CVPR 2019, faster implementation for PointNet

GNN Roadgraph Applications

VectorNet: Encoding HD Maps and Agent Dynamics from Vectorized Representation, VectorNet, CVPR 2020

Image Generation Tasks
SinGAN: Learning a Generative Model from a Single Natural Image. SinGAN: singe image generation, ICCV 2019, best paper
Unsupervised Doodling and Painting with Improved SPIRAL, style control?

Sentence Generation Tasks
Insertion Transformer: Flexible Sequence Generation via Insertion Operations: non-autoregressive Transformer (NAT)
Mask-Predict: Parallel Decoding of Conditional Masked Language Models

Graph Generation Tasks (3D mesh, sketch, etc.)
PolyGen: An Autoregressive Generative Model of 3D Meshes: furniture generation with transformer-based architecture, 2020
SketchRNN: A Neural Representation of Sketch Drawings: sketch generation, RNN with VAE, 2017
House-GAN: Relational Generative Adversarial Networks for Graph-constrained House Layout Generation House layout generation, GAN, 2020, graph to layout (image) rendering unsolved
Conv-MPN: Convolutional Message Passing Neural Network for Structured Outdoor Architecture Reconstruction outdoor RGB image to a planar graph, convolutional message passing, CVPR 2020
Road Graph Generation
Neural Turtle Graphics for Modeling City Road Layouts: planar graph generation, style control, spatial graph, GRU (decoder), Satellite Road Parsing, Sat2Sim, ICCV 2019 (Oral) 
Image-Conditioned Graph Generation for Road Network Extraction: Image to graph, deterministic, NIPS graph workshop 2019

Roadtracer: Automatic extraction of road networks from aerial images. CNN, Image to graph, CVPR 2018

GraphRNN-2D: Roadtracer + GraphRNN, roadgraph generation NTG (ICCV)

Progressive growing of gans for improved quality, stability, and variation (PGGAN): road image generation

Esri: Cityengine. CityEngine, rule-based L-system: no new cities

Enhancing Road Maps by Parsing Aerial Images Around the World, ICCV 2015


Metrics

Plausibility:
Graph Rendering: Rendering back to synthesized image (FID metrics) NTG (ICCV)
Urban Planning: Planning features NTG (ICCV)
Diversity: 
Chamfer-like distance (overlap with GT) NTG (ICCV)
Similarity:
Average Path Length Similarity (APLS) NTG (ICCV)
Graph Rendering: Rendering back to synthesized image (FID metrics) NTG (ICCV)
StreetMover distance (Image-Conditioned Graph Generation, NIPS workshop 2019)
Point clouds distance a.k.a Chamfer distance (CD)  (Hao Su slides)
Brainstorming ideas
Unsupervised: Image-> graph -> Image (cycle)
Single graph generation: (similar idea s SinGAN, local repeated features)
Style controlled (additional features adding)











